sCWatter: Open source coupled wave scattering simulation for spectroscopy and microscopy

Several emerging microscopy imaging methods rely on complex interactions between the incident light and the sample. These include interferometry, spectroscopy, and nonlinear optics. Reconstructing a sample from the measured scattered field relies on fast and accurate optical models. Fast approaches like ray tracing and the Born approximation have limitations that are limited when working with high numerical apertures. This paper presents sCWatter, an open-source tool that utilizes coupled wave theory (CWT) to simulate and visualize the 3D electric field scattered by complex samples. The sample refractive index is specified on a volumetric grid, while the incident field is provided as a 2D image orthogonal to the optical path. We introduce connection equations between layers that significantly reduce the dimensionality of the CW linear system, enabling efficient parallel processing on consumer hardware. Further optimizations using Intel MKL and CUDA significantly accelerate both field simulation and visualization.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


